Training Speech Recognition Models with Federated Learning: A Quality/Cost Framework

We propose using federated learning, a decentralized on-device learning paradigm, to train speech recognition models. By performing epochs of training on a per-user basis, federated learning must incur the cost of dealing with non-IID data distributions, which are expected to negatively affect the quality of the trained model. We propose a framework by which the degree of non-IID-ness can be varied, consequently illustrating a trade-off between model quality and the computational cost of federated training, which we capture through a novel metric. Finally, we demonstrate that hyper-parameter optimization and appropriate use of variational noise are sufficient to compensate for the quality impact of non-IID distributions, while decreasing the cost.

==> FederatedLibrispeechPaper(Update_05_21)/efficiency_exp.csv <==
name,id,cost,ckpt,clean,other
gofslb_d4d0ea30a75945cb,E0,3077,14840,5.0,12.1
gofslbp_72d9045204723d00_rampdecay_2,E9,2779,13400,4.6,11.5
gofslbp_8fb5385416c52b39_rd2_strongsa,E10,2945,14200,4.6,11.4

==> FederatedLibrispeechPaper(Update_05_21)/libri_speaker_dist.csv <==
num_utterances,num_speakers
16,1
19,2
21,2
26,1
27,1
29,1
30,1
32,3
33,2
35,2
36,2
37,2
38,1
39,2
40,2
41,1
43,1
44,1
45,1
46,3
47,1
48,1
49,3
50,1
51,2
53,2
54,2
56,5
57,5
58,1
59,1
60,5
62,3
63,2
64,2
65,1
66,2
67,1
69,1
70,4
71,6
72,1
73,2
74,3
75,4
76,3
77,3
78,6
79,6
80,8
81,14
82,9
83,11
84,10
85,10
86,16
87,20
88,13
89,17
90,9
91,7
92,13
93,18
94,18
95,14
96,16
97,18
98,21
99,16
100,16
101,12
102,10
103,18
104,17
105,18
106,23
107,26
108,51
109,39
110,63
111,53
112,49
113,87
114,53
115,50
116,58
117,54
118,40
119,47
120,44
121,39
122,55
123,42
124,29
125,24
126,30
127,27
128,22
129,28
130,35
131,36
132,35
133,37
134,34
135,38
136,33
137,35
138,38
139,32
140,30
141,27
142,29
143,18
144,23
145,24
146,25
147,19
148,20
149,13
150,16
151,12
152,14
153,13
154,14
155,15
156,14
157,11
158,7
159,9
160,4
161,6
162,9
163,4
164,5
165,7
166,3
167,7
168,7
169,5
170,9
171,4
172,5
173,6
174,4
175,5
177,1
178,1
179,6
180,1
181,2
183,2
184,5
185,1
187,1
189,2
190,2
191,1
205,1
207,1
224,1
240,1

==> FederatedLibrispeechPaper(Update_05_21)/performance_cost_basic.csv <==
name,id,cost,ckpt,clean,other
gofslb_d4d0ea30a75945cb,E0,3077,14840,5.0,12.1
gofslbp_c5e639f9393cdc15,E1,2907,6600,6.9,17.3
gofslbp_f2c29d05dfafeb56_limit,E2,2074,10000,6.4,15.1
gofslbp_9e21f51bc7d6252e_vn0p03_sched,E7,4977,24000,4.8,11.9
gofslbp_6920e387438a8b2e_nodatalim,E8,6872,15600,4.9,11.9

==> efficiency_exp.csv <==
name,id,cost,ckpt,clean,other
gofslb_d4d0ea30a75945cb,E0,3077,14840,5.0,12.1
gofslbp_72d9045204723d00_rampdecay_2,E9,2779,13400,4.6,11.5
gofslbp_8fb5385416c52b39_rd2_strongsa,E10,2945,14200,4.6,11.4

==> libri_speaker_dist.csv <==
num_utterances,num_speakers
16,1
19,2
21,2
26,1
27,1
29,1
30,1
32,3
33,2
35,2
36,2
37,2
38,1
39,2
40,2
41,1
43,1
44,1
45,1
46,3
47,1
48,1
49,3
50,1
51,2
53,2
54,2
56,5
57,5
58,1
59,1
60,5
62,3
63,2
64,2
65,1
66,2
67,1
69,1
70,4
71,6
72,1
73,2
74,3
75,4
76,3
77,3
78,6
79,6
80,8
81,14
82,9
83,11
84,10
85,10
86,16
87,20
88,13
89,17
90,9
91,7
92,13
93,18
94,18
95,14
96,16
97,18
98,21
99,16
100,16
101,12
102,10
103,18
104,17
105,18
106,23
107,26
108,51
109,39
110,63
111,53
112,49
113,87
114,53
115,50
116,58
117,54
118,40
119,47
120,44
121,39
122,55
123,42
124,29
125,24
126,30
127,27
128,22
129,28
130,35
131,36
132,35
133,37
134,34
135,38
136,33
137,35
138,38
139,32
140,30
141,27
142,29
143,18
144,23
145,24
146,25
147,19
148,20
149,13
150,16
151,12
152,14
153,13
154,14
155,15
156,14
157,11
158,7
159,9
160,4
161,6
162,9
163,4
164,5
165,7
166,3
167,7
168,7
169,5
170,9
171,4
172,5
173,6
174,4
175,5
177,1
178,1
179,6
180,1
181,2
183,2
184,5
185,1
187,1
189,2
190,2
191,1
205,1
207,1
224,1
240,1

==> performance_cost_basic.csv <==
name,id,cost,ckpt,clean,other
gofslb_d4d0ea30a75945cb,E0,3077,14840,5.0,12.1
gofslbp_c5e639f9393cdc15,E1,2907,6600,6.9,17.3
gofslbp_f2c29d05dfafeb56_limit,E2,2074,10000,6.4,15.1
gofslbp_9e21f51bc7d6252e_vn0p03_sched,E7,4977,24000,4.8,11.9
gofslbp_6920e387438a8b2e_nodatalim,E8,6872,15600,4.9,11.9
